Centroid adapted frequency selective extrapolation for reconstruction of lost image areas

Lost image areas with different size and arbitrary shape can occur in many scenarios such as error-prone communication, depth-based image rendering or motion compensated wavelet lifting. The goal of image reconstruction is to restore these lost image areas as close to the original as possible. Frequency selective extrapolation is a block-based method for efficiently reconstructing lost areas in images. So far, the actual shape of the lost area is not considered directly. We propose a centroid adaption to enhance the existing frequency selective extrapolation algorithm that takes the shape of lost areas into account. To enlarge the test set for evaluation we further propose a method to generate arbitrarily shaped lost areas. On our large test set, we obtain an average reconstruction gain of 1.29 dB.

==> border_img/PSNR_arri_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 31.3129 dB
    Param  8 mean PSNR: 32.1241 dB
    Param  4 mean PSNR: 32.6212 dB



mean CENTER
    Param 16 mean PSNR: 30.6935 dB
    Param  8 mean PSNR: 31.9451 dB
    Param  4 mean PSNR: 32.6045 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 0.61939 dB
    Param  8 mean PSNR: 0.17901 dB
    Param  4 mean PSNR: 0.016684 dB


==> border_img/PSNR_err2_arri_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 36.5524 dB
    Param  8 mean PSNR: 37.5692 dB
    Param  4 mean PSNR: 37.8449 dB



mean CENTER
    Param 16 mean PSNR: 34.6972 dB
    Param  8 mean PSNR: 36.98 dB
    Param  4 mean PSNR: 37.7758 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 1.8552 dB
    Param  8 mean PSNR: 0.58919 dB
    Param  4 mean PSNR: 0.069173 dB


==> border_img/PSNR_err2_kodak_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 27.8959 dB
    Param  8 mean PSNR: 28.5442 dB
    Param  4 mean PSNR: 28.7168 dB



mean CENTER
    Param 16 mean PSNR: 26.7403 dB
    Param  8 mean PSNR: 28.1676 dB
    Param  4 mean PSNR: 28.6711 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 1.1556 dB
    Param  8 mean PSNR: 0.37662 dB
    Param  4 mean PSNR: 0.045728 dB


==> border_img/PSNR_err2_middleburry_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 38.8051 dB
    Param  8 mean PSNR: 39.7894 dB
    Param  4 mean PSNR: 40.0606 dB



mean CENTER
    Param 16 mean PSNR: 37.0381 dB
    Param  8 mean PSNR: 39.2382 dB
    Param  4 mean PSNR: 39.9978 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 1.767 dB
    Param  8 mean PSNR: 0.55121 dB
    Param  4 mean PSNR: 0.062772 dB


==> border_img/PSNR_err2_tecnick_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 31.1531 dB
    Param  8 mean PSNR: 31.9495 dB
    Param  4 mean PSNR: 32.1745 dB



mean CENTER
    Param 16 mean PSNR: 29.708 dB
    Param  8 mean PSNR: 31.4962 dB
    Param  4 mean PSNR: 32.1218 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 1.4451 dB
    Param  8 mean PSNR: 0.45336 dB
    Param  4 mean PSNR: 0.052699 dB


==> border_img/PSNR_kodak_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 24.9654 dB
    Param  8 mean PSNR: 25.4702 dB
    Param  4 mean PSNR: 25.7255 dB



mean CENTER
    Param 16 mean PSNR: 24.6066 dB
    Param  8 mean PSNR: 25.3549 dB
    Param  4 mean PSNR: 25.7179 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 0.35881 dB
    Param  8 mean PSNR: 0.11525 dB
    Param  4 mean PSNR: 0.0075468 dB


==> border_img/PSNR_middleburry_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 33.9435 dB
    Param  8 mean PSNR: 34.5509 dB
    Param  4 mean PSNR: 35.0945 dB



mean CENTER
    Param 16 mean PSNR: 33.3548 dB
    Param  8 mean PSNR: 34.3878 dB
    Param  4 mean PSNR: 35.0863 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 0.58864 dB
    Param  8 mean PSNR: 0.16309 dB
    Param  4 mean PSNR: 0.0081249 dB


==> border_img/PSNR_tecnick_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 27.1865 dB
    Param  8 mean PSNR: 27.7044 dB
    Param  4 mean PSNR: 28.1378 dB



mean CENTER
    Param 16 mean PSNR: 26.6797 dB
    Param  8 mean PSNR: 27.5569 dB
    Param  4 mean PSNR: 28.1286 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 0.50679 dB
    Param  8 mean PSNR: 0.14756 dB
    Param  4 mean PSNR: 0.0091859 dB


==> img/PSNR_arri_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 30.5428 dB
    Param  8 mean PSNR: 31.5283 dB
    Param  4 mean PSNR: 32.357 dB



mean CENTER
    Param 16 mean PSNR: 28.7749 dB
    Param  8 mean PSNR: 30.4966 dB
    Param  4 mean PSNR: 31.1887 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 1.7679 dB
    Param  8 mean PSNR: 1.0317 dB
    Param  4 mean PSNR: 1.1684 dB


==> img/PSNR_err2_arri_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 35.9356 dB
    Param  8 mean PSNR: 37.2057 dB
    Param  4 mean PSNR: 37.6483 dB



mean CENTER
    Param 16 mean PSNR: 29.8146 dB
    Param  8 mean PSNR: 33.9195 dB
    Param  4 mean PSNR: 34.8752 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 6.121 dB
    Param  8 mean PSNR: 3.2862 dB
    Param  4 mean PSNR: 2.7732 dB


==> img/PSNR_err2_kodak_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 27.8661 dB
    Param  8 mean PSNR: 28.5855 dB
    Param  4 mean PSNR: 28.7816 dB



mean CENTER
    Param 16 mean PSNR: 25.0545 dB
    Param  8 mean PSNR: 27.4798 dB
    Param  4 mean PSNR: 28.1051 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 2.8116 dB
    Param  8 mean PSNR: 1.1058 dB
    Param  4 mean PSNR: 0.67645 dB


==> img/PSNR_err2_middleburry_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 38.667 dB
    Param  8 mean PSNR: 39.6343 dB
    Param  4 mean PSNR: 39.9131 dB



mean CENTER
    Param 16 mean PSNR: 36.3053 dB
    Param  8 mean PSNR: 38.7772 dB
    Param  4 mean PSNR: 39.5453 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 2.3617 dB
    Param  8 mean PSNR: 0.85713 dB
    Param  4 mean PSNR: 0.36777 dB


==> img/PSNR_err2_tecnick_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 31.1439 dB
    Param  8 mean PSNR: 31.9323 dB
    Param  4 mean PSNR: 32.1618 dB



mean CENTER
    Param 16 mean PSNR: 29.2239 dB
    Param  8 mean PSNR: 31.2653 dB
    Param  4 mean PSNR: 31.9009 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 1.92 dB
    Param  8 mean PSNR: 0.66696 dB
    Param  4 mean PSNR: 0.26088 dB


==> img/PSNR_kodak_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 24.8559 dB
    Param  8 mean PSNR: 25.4467 dB
    Param  4 mean PSNR: 25.7641 dB



mean CENTER
    Param 16 mean PSNR: 23.8952 dB
    Param  8 mean PSNR: 24.9975 dB
    Param  4 mean PSNR: 25.4191 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 0.96065 dB
    Param  8 mean PSNR: 0.4492 dB
    Param  4 mean PSNR: 0.34498 dB


==> img/PSNR_middleburry_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 33.8743 dB
    Param  8 mean PSNR: 34.4808 dB
    Param  4 mean PSNR: 35.0253 dB



mean CENTER
    Param 16 mean PSNR: 33.0861 dB
    Param  8 mean PSNR: 34.2248 dB
    Param  4 mean PSNR: 34.9122 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 0.78813 dB
    Param  8 mean PSNR: 0.25594 dB
    Param  4 mean PSNR: 0.11304 dB


==> img/PSNR_tecnick_mean.txt <==
mean CENTROID
    Param 16 mean PSNR: 27.2146 dB
    Param  8 mean PSNR: 27.7327 dB
    Param  4 mean PSNR: 28.1653 dB



mean CENTER
    Param 16 mean PSNR: 26.5697 dB
    Param  8 mean PSNR: 27.5294 dB
    Param  4 mean PSNR: 28.0955 dB



mean CENTROID-CENTER
    Param 16 mean PSNR: 0.64486 dB
    Param  8 mean PSNR: 0.20328 dB
    Param  4 mean PSNR: 0.069799 dB

